Infant Fingerprints: Quality Assessment & Recognition

Infant fingerprint recognition is hindered by a combination of physiological characteristics, such as small ridge width and spacing, and acquisition challenges that include involuntary motion, skin residue, and uneven fingertip pressure. These factors undermine fingerprint quality standards originally designed for adults, which assume feature distributions that do not hold for infants. To address this gap, this paper evaluates ten fingerprint quality assessment methods on a longitudinal dataset that spans six age groups from newborns to three months, alongside a parameter tuning routine that uncovers age-specific fingerprint characteristics to recalibrate methods with domain-dependent assumptions. Both default and tuned configurations are compared through recognition experiments assessing the effectiveness of quality-guided gallery selection. Template-fusion strategies and latent fingerprint recognition technologies are further examined to identify the best possible matching rates achievable by the top-performing method. Results show that tuned parameter sets outperform default configurations for the majority of methods and age groups, indicating that targeted recalibration of existing frameworks improves gallery utility and contributes to more reliable infant fingerprint recognition.

==> data/vf-roc-cross-0.dat <==
far tar std
100.000000 100.000000 0.000000
96.022450 97.752040 2.797055
94.557180 97.662573 2.797156
93.086188 97.099084 3.400857
91.939928 96.581795 3.826822
90.941950 96.424029 3.826243
89.970196 96.243618 3.852960
88.983581 96.109508 3.961360
88.041299 96.064740 3.997273
87.105142 96.042518 3.980237
86.208097 95.908027 4.039765
85.367024 95.751699 4.003406
84.519980 95.548979 3.998383
83.604743 95.391943 4.114101
82.534171 95.256076 4.112896
81.268497 95.187678 4.077314
79.728795 94.962654 4.194082
77.939926 94.850995 4.188444
75.838511 94.557871 4.085372
73.494431 94.309006 4.059135
70.879330 94.037016 4.073884
67.855927 93.562518 4.273366
64.229106 93.177648 4.269143
60.464074 92.837221 4.189666
56.595332 92.454786 4.147196
52.699789 91.911372 4.170286
49.223346 91.235934 4.320023
45.803340 90.626307 4.264061
42.600075 89.995727 4.247202
39.485381 89.449041 4.069841
36.635792 88.708598 4.250489
33.932616 88.168160 4.323269
31.383299 87.607342 4.308728
28.930092 86.837229 4.301518
26.579012 86.119059 4.126997
24.396318 85.327769 4.049229
22.303166 84.284652 3.770770
20.332808 83.543423 3.892345
18.549233 82.455322 3.724327
16.879253 81.210760 3.547560
15.356633 80.329808 3.603504
13.938358 79.538168 3.602600
12.651082 78.632913 3.552240
11.481656 77.463794 3.912198
10.418386 76.628621 4.032096
9.416131 75.748503 4.141006
8.554464 74.841197 4.128073
7.740648 73.893069 4.385298
6.977475 72.737615 4.362352
6.260123 71.656595 4.846592
5.650269 70.554458 5.339034
5.080891 69.494982 5.669836
4.555774 68.543992 5.623497
4.108332 67.259928 6.070971
3.669047 66.309283 6.100311
3.298812 65.247665 6.328658
2.966293 64.212968 6.537624
2.651382 63.014447 6.567467
2.389995 61.975557 6.924874
2.145437 60.936904 7.011987
1.936574 60.191539 7.265753
1.825912 59.694012 7.377475
1.718915 58.967269 7.327114
1.634901 58.307767 7.246957
1.554770 57.628378 7.228490
1.477829 57.131524 7.322254
1.407392 56.633949 7.346755
1.330786 56.205558 7.340250
1.256001 55.662300 7.158428
1.188493 55.186710 7.090270
1.131227 54.669193 7.223307
1.073001 54.031814 7.048411
1.021533 53.600885 6.943271
0.968558 52.877906 6.939952
0.917489 52.400995 6.881831
0.881273 51.927543 6.917415
0.838707 51.338333 6.923788
0.796127 50.818649 6.824780
0.746416 50.230480 6.686960
0.712195 49.823059 6.579429
0.674021 49.260704 6.834774
0.645332 48.760962 6.762037
0.614716 48.353036 6.640628
0.581427 47.835152 6.778027
0.553787 47.335297 6.715264
0.535963 46.882810 6.728587
0.508189 46.429438 6.650015
0.479617 45.930711 6.587623
0.457694 45.500113 6.584881
0.434452 45.047864 6.619577
0.405193 44.615622 6.510114
0.385132 44.159310 6.385359
0.364155 43.818430 6.337144
0.350897 43.135497 6.174097
0.331391 42.749979 6.078857
0.314023 42.367539 6.096809
0.301835 42.005309 6.170532
0.291138 41.663786 6.050831
0.275742 41.255364 5.953774
0.264015 40.777646 5.820109
0.252194 40.485541 5.916125
0.240052 40.099060 5.854933
0.229720 39.803528 5.747624
0.223059 39.484650 5.543570
0.212779 39.212307 5.598858
0.206633 38.782340 5.685526
0.197840 38.529775 5.546229
0.185504 38.169302 5.606808
0.178312 37.919242 5.606649
0.170259 37.260214 5.516052
0.160661 36.965329 5.581655
0.155567 36.669373 5.553955
0.152966 36.466835 5.644309
0.142789 36.285469 5.543327
0.136097 35.968137 5.582728
0.128933 35.584514 5.702167
0.122242 35.313289 5.780451
0.112115 35.087566 5.704995
0.109084 34.883974 5.764209
0.105010 34.702186 5.717901
0.100963 34.499989 5.727144


==> data/vf-roc-cross-1.dat <==
far tar std
100.000000 100.000000 0.000000
95.177381 99.481186 0.711340
93.320282 99.458964 0.692568
91.780727 99.413791 0.705779
90.417748 99.323745 0.726455
89.080029 99.144989 0.706458
87.787330 98.942853 0.786080
86.548621 98.853109 0.786213
85.304628 98.785515 0.877784
84.146390 98.740643 0.895752
83.006429 98.561082 1.030474
81.965885 98.516638 1.002231
80.792179 98.471464 1.009042
79.549578 98.448763 0.986227
78.087066 98.381597 1.057272
76.363723 98.314252 1.113675
74.362589 98.224864 1.195526
72.018345 98.202214 1.210784
69.450261 98.021675 1.377307
66.515991 97.976731 1.449623
63.349203 97.864693 1.509634
59.634971 97.729703 1.586555
55.455921 97.684581 1.640278
51.140878 97.436512 1.614549
47.013699 97.256401 1.782670
43.186358 97.076717 1.910097
39.608473 96.829781 1.823027
36.416644 96.582647 1.844429
33.456172 96.201751 1.783600
30.738012 95.821212 1.820011
28.192610 95.438557 1.920777
25.883434 95.057091 2.109057
23.718077 94.607821 2.210338
21.742117 94.428886 2.162552
19.845076 93.913097 2.075981
18.157169 93.442532 2.022207
16.567074 93.127772 2.009838
15.094764 92.655219 1.984337
13.714407 92.116434 2.152731
12.444144 91.734101 2.125484
11.252477 91.307711 2.273925
10.166327 90.836250 2.530005
9.197151 90.275089 2.554577
8.282664 89.895583 2.600220
7.445143 89.648805 2.714434
6.664893 89.019816 2.736760
5.964735 88.525270 2.749698
5.337063 87.852265 2.740060
4.803928 87.201600 3.145812
4.306155 86.617337 3.348423
3.843714 85.874434 3.170707
3.438413 85.245480 3.381774
3.059537 84.750110 3.624419
2.726950 84.255163 3.872661
2.421200 83.672331 3.831788
2.155002 83.178387 3.846756
1.918070 82.457142 4.220839
1.715668 81.829092 4.464974
1.532546 81.379695 4.635780
1.371553 80.953000 4.849870
1.232347 80.258410 4.999723
1.166922 79.900042 5.003877
1.107175 79.405848 5.063446
1.035263 78.933603 5.375895
0.979113 78.708640 5.420681
0.922902 78.306306 5.427447
0.877338 78.038712 5.421063
0.831843 77.545854 5.443087
0.781635 76.961864 5.480767
0.734078 76.467305 5.913792
0.693646 76.085986 5.932679
0.653651 75.503988 5.984331
0.622272 75.123607 6.194004
0.585344 74.608277 6.248373
0.556495 74.136840 6.332642
0.526617 73.440740 6.463685
0.497270 73.104563 6.363006
0.467901 72.522087 6.410090
0.445620 72.094207 6.443838
0.417253 71.556924 6.347602
0.390920 71.196868 6.330366
0.374225 70.724366 6.347328
0.360094 70.117038 6.136593
0.336807 69.622595 6.201244
0.324679 69.061540 6.274986
0.307987 68.503172 6.307995
0.295312 67.784863 6.049413
0.276593 67.113477 6.181657
0.263981 66.799146 6.145998
0.251346 66.306537 6.121787
0.241723 65.769316 6.419454
0.228102 65.274934 6.196656
0.217958 64.826417 6.189287
0.203326 64.288737 6.381498
0.190730 63.794825 6.547845
0.180102 63.279233 6.460934
0.171503 62.607817 6.397440
0.164444 62.069867 6.682096
0.157895 61.578360 6.735022
0.148262 61.087189 6.877077
0.138624 60.593943 6.814937
0.131031 60.302439 6.797467
0.124935 59.854172 6.805188
0.119886 59.316191 7.034157
0.114306 58.733985 7.074985
0.109762 58.151738 7.193481
0.102154 57.681570 7.104782
0.098104 57.120781 7.182227


==> data/vf-roc-cross-2.dat <==
far tar std
100.000000 100.000000 0.000000
93.531905 98.589288 1.395417
91.453274 98.589288 1.395417
89.791375 98.559962 1.375159
88.301069 98.559962 1.375159
86.850448 98.530637 1.357769
85.462255 98.530637 1.357769
84.146483 98.443084 1.323476
82.913483 98.355955 1.305055
81.703079 98.183863 1.408650
80.337693 98.125212 1.396493
78.836840 98.066903 1.505869
77.196408 97.979945 1.556551
75.211123 97.921294 1.549791
72.997081 97.806387 1.548280
70.476367 97.689675 1.509095
67.737393 97.660773 1.510522
64.718121 97.574345 1.524758
61.412749 97.516873 1.418990
58.076643 97.344358 1.530865
54.603971 97.259900 1.524188
50.785814 97.204345 1.530952
46.528744 97.089609 1.576245
42.483620 97.003522 1.672742
38.729609 96.945632 1.665388
35.150020 96.743474 1.464206
31.987162 96.598874 1.355773
28.948389 96.453855 1.356306
26.184290 96.252151 1.259470
23.668701 95.908386 1.354178
21.402222 95.764749 1.410055
19.329211 95.562968 1.519814
17.398584 95.221760 1.491429
15.634844 94.933804 1.550551
13.957962 94.821316 1.622513
12.484032 94.480471 1.637329
11.144041 94.225888 1.757490
9.975853 93.910683 1.799026
8.861527 93.626103 2.051399
7.859016 93.282509 2.250932
6.966473 92.910620 2.268483
6.212987 92.510623 2.543106
5.501043 92.112064 2.786266
4.838696 91.767589 2.743831
4.285142 91.338741 2.829888
3.809691 90.878407 2.772194
3.345502 90.592197 3.062954
2.944962 90.274497 3.145658
2.584696 89.958928 3.187329
2.256839 89.615754 3.313363
1.995997 89.183588 3.439182
1.766901 88.750983 3.658779
1.574090 88.462179 3.703012
1.388777 87.943393 3.852328
1.206455 87.570469 3.976303
1.061178 87.254224 4.084867
0.930516 86.878034 4.105784
0.817416 86.420999 4.399929
0.707743 85.958731 4.625762
0.611588 85.411491 4.912696
0.543870 85.037282 5.056302
0.522147 84.579790 5.103436
0.487574 84.234699 5.043862
0.455324 84.032495 5.111244
0.426600 83.545172 5.277538
0.400230 83.286712 5.343454
0.379757 83.085124 5.413100
0.358059 82.737200 5.355817
0.341110 82.421995 5.443930
0.315262 81.991615 5.673781
0.294751 81.673469 5.834597
0.277414 81.415119 6.015503
0.262217 81.183589 6.086527
0.243782 80.864420 6.160761
0.229225 80.347859 6.286840
0.218682 79.858822 6.443319
0.206618 79.485274 6.314366
0.194869 79.200776 6.463523
0.183611 78.972000 6.523317
0.176916 78.655252 6.643695
0.170989 78.079845 6.599671
0.162512 77.590042 6.691774
0.154061 77.013711 6.846609
0.143994 76.726515 6.868521
0.135258 76.263182 6.894294
0.127973 76.005003 7.112975
0.120491 75.487563 7.127668
0.109829 74.936250 7.204817
0.105115 74.360225 7.248405
0.101013 73.843829 7.340682


==> data/vf-roc-cross-3.dat <==
far tar std
100.000000 100.000000 0.000000
91.579523 99.150062 0.959630
89.602118 99.150062 0.959630
88.238968 99.038702 0.976097
87.103350 98.949563 0.995565
85.999388 98.904619 1.089135
84.827839 98.793009 1.162296
83.535117 98.703870 1.192342
82.119715 98.681398 1.238728
80.559813 98.614732 1.233729
78.659131 98.570287 1.230385
76.546745 98.570287 1.230385
74.224114 98.525593 1.270872
71.600583 98.503121 1.315481
68.766598 98.458427 1.350752
65.778614 98.413483 1.441539
62.524761 98.324594 1.433564
59.181885 98.235705 1.407678
55.853652 98.124594 1.411197
52.524503 98.080150 1.366400
49.202965 98.012984 1.451800
45.605639 97.968539 1.408276
41.746547 97.812484 1.410231
38.168347 97.590012 1.302776
34.762879 97.366542 1.462542
31.632884 97.144070 1.408201
28.681505 97.054682 1.487325
25.982757 96.921348 1.396023
23.491088 96.720350 1.511154
21.181952 96.430212 1.618137
19.082739 96.296380 1.677151
17.215034 96.073658 1.667169
15.406455 95.649938 1.799014
13.759896 95.426966 1.852686
12.293009 95.204245 1.857123
10.941660 94.891885 1.987139
9.741763 94.536080 1.857123
8.650116 94.246442 1.890014
7.625518 93.867665 1.926130
6.772060 93.421973 2.001168
5.971249 92.998502 2.070108
5.275075 92.664170 2.137013
4.660374 92.241448 2.049915
4.106332 92.062921 2.143428
3.602274 91.705868 2.340216
3.159817 91.327341 2.315723
2.788849 91.104869 2.263319
2.427487 90.703371 2.431374
2.119719 90.323346 2.769328
1.842449 89.921598 2.938899
1.615146 89.430712 3.169153
1.390419 89.162547 3.406172
1.214697 88.828215 3.451328
1.059528 88.494382 3.391326
0.935939 88.115605 3.437172
0.816365 87.737079 3.420534
0.703695 87.357553 3.653319
0.610597 86.957054 3.546678
0.529531 86.578277 3.586768
0.468984 86.109114 3.944574
0.412445 85.528839 4.280395
0.396420 85.372285 4.437513
0.372900 85.282896 4.509207
0.346873 85.126342 4.681052
0.325849 84.947815 4.755102
0.305318 84.769039 4.896292
0.287273 84.501373 4.998492
0.265748 84.345568 4.962872
0.247228 84.077403 5.185630
0.231211 83.876155 5.382535
0.217200 83.675406 5.461682
0.206188 83.474906 5.477649
0.189182 83.229213 5.654895
0.176681 82.983271 5.896217
0.167177 82.760300 5.966970
0.156167 82.359301 5.996500
0.147652 82.136579 6.000698
0.138645 81.869164 6.042304
0.130628 81.645943 6.173790
0.122604 81.490387 6.090387
0.116596 81.110861 6.329987
0.107080 80.820474 6.538024
0.100570 80.507366 6.869185


==> data/vf-roc-cross-4.dat <==
far tar std
100.000000 100.000000 0.000000
91.632747 99.300152 0.847350
90.310653 99.255099 0.889455
89.359586 99.187823 0.918042
88.500012 99.074886 1.033049
87.618444 98.916895 1.231505
86.572661 98.803957 1.382910
85.324989 98.713851 1.473988
83.647667 98.647184 1.458990
81.574386 98.624962 1.457349
79.090149 98.602131 1.502162
76.134315 98.579734 1.476730
72.801249 98.579734 1.476730
69.271838 98.490671 1.462422
65.517087 98.401608 1.430395
61.685881 98.333724 1.527234
57.822046 98.222264 1.483965
54.030316 98.155249 1.412638
50.388224 98.087626 1.417598
46.821143 97.997779 1.400338
43.354789 97.930330 1.402865
39.704647 97.862445 1.469481
35.879362 97.704889 1.551594
32.332594 97.592995 1.566610
29.011261 97.480057 1.703291
25.987602 97.256878 1.642881
23.221934 97.010085 1.692958
20.733078 96.965640 1.687080
18.466702 96.674402 1.681828
16.461980 96.494101 1.768306
14.622770 96.270139 1.788409
12.939460 96.023345 1.844285
11.438903 95.821953 1.879833
10.069841 95.620822 1.830224
8.870417 95.487314 1.760042
7.791272 95.219082 1.709742
6.826747 94.817516 1.595092
5.938968 94.526278 1.623471
5.201805 94.301097 1.753491
4.551632 94.098923 1.829328
3.957286 93.827906 2.083262
3.444622 93.492833 2.014432
3.007106 93.112271 2.023311
2.591676 92.841777 2.225102
2.245180 92.527534 2.334521
1.947451 92.190460 2.479699
1.709497 91.696264 2.665252
1.484995 91.315006 2.731158
1.276936 91.136531 2.680834
1.104614 90.800588 2.709992
0.955017 90.486085 2.847911
0.845430 90.261079 2.975065
0.733170 89.923830 3.151578
0.638647 89.517828 3.511043
0.553060 89.179362 3.821288
0.478675 88.955226 3.860622
0.411496 88.754529 3.796399
0.366032 88.146352 4.220989
0.323531 87.606320 4.554464
0.283466 87.111080 4.871086
0.252590 86.705339 5.194219
0.232370 86.547608 5.314879
0.219748 86.412274 5.430712
0.210171 86.120428 5.526943
0.199481 85.897683 5.435947
0.191934 85.741344 5.396077
0.181862 85.494551 5.466899
0.168173 85.113989 5.490583
0.158081 84.755041 5.598153
0.148536 84.574480 5.767739
0.139965 84.260411 5.849548
0.131772 83.969521 5.850993
0.124154 83.856584 5.952154
0.118128 83.632012 6.057066
0.111559 83.339991 6.196702
0.102942 83.183044 6.236569


==> data/vf-roc-cross-5.dat <==
far tar std
100.000000 100.000000 0.000000
92.261548 99.594700 0.521427
90.453153 99.571973 0.562144
89.013566 99.481394 0.673857
87.723589 99.413468 0.750610
86.484224 99.300673 0.805557
85.149998 99.255474 0.845694
83.769923 99.187797 0.942373
82.155271 99.120381 0.931980
80.313399 99.097654 0.978152
78.103522 99.030059 1.006571
75.646170 98.760634 1.143375
72.831096 98.715690 1.174796
69.865023 98.692963 1.212919
66.648988 98.558120 1.320798
63.251902 98.423033 1.459075
59.767205 98.332885 1.547589
56.266602 98.175065 1.716372
52.766965 98.039972 1.852566
49.362665 97.904874 1.971952
46.021180 97.768841 2.124768
42.444111 97.543594 2.315787
38.683325 97.364052 2.388769
35.050752 97.296375 2.465320
31.756572 97.139821 2.478492
28.650515 97.049904 2.438281
25.766532 96.824739 2.569101
23.141189 96.645527 2.559070
20.760834 96.443065 2.593169
18.596340 96.150629 2.723166
16.571455 95.970663 2.841882
14.755613 95.747186 2.828772
13.108409 95.545497 2.840123
11.586300 95.208285 3.005801
10.223068 94.917788 2.919525
9.001119 94.626438 2.867452
7.940910 94.492100 2.895927
6.971023 94.268345 2.888684
6.146555 94.044184 2.928877
5.417745 93.595077 2.929470
4.781018 93.302397 3.064913
4.202583 93.032607 3.211580
3.704104 92.538882 3.175071
3.242097 92.202506 3.199956
2.837550 91.664435 3.223763
2.463641 91.327973 3.233692
2.142260 90.833864 3.386882
1.895980 90.474343 3.525531
1.669460 90.227536 3.569042
1.429648 89.756892 3.593047
1.245915 89.487607 3.659756
1.094698 89.129433 3.572779
0.967513 88.769744 3.730337
0.847609 88.320150 3.902952
0.736120 88.029659 3.799214
0.647106 87.379902 3.797601
0.571542 87.088499 3.842932
0.494413 86.572940 3.973365
0.437686 86.146776 4.101052
0.384717 85.698865 4.089154
0.339547 85.271668 4.260621
0.318611 84.890099 4.355277
0.298265 84.620163 4.525854
0.280010 84.193157 4.757346
0.265230 83.924633 4.706487
0.253103 83.610329 4.829705
0.232730 83.385337 4.992535
0.218439 83.160677 5.098358
0.208323 82.801010 5.331554
0.194582 82.419865 5.398932
0.179315 82.106548 5.322469
0.168077 81.702501 5.434929
0.160944 81.343903 5.439223
0.152767 81.075141 5.497218
0.144642 80.715370 5.674746
0.135507 80.467988 5.860541
0.128938 80.154868 5.882707
0.123872 79.909250 5.880096
0.120851 79.640075 6.067434
0.115724 79.303549 6.172194
0.110131 78.944103 6.243944
0.102539 78.540661 6.354482
0.097918 78.362285 6.253945

